On the equivalence of the Hermitian eigenvalue problem and hypergraph edge elimination

It is customary to identify sparse matrices with the corresponding adjacency or incidence graph. For the solution of linear systems of equations using Gaussian elimination, the representation by its adjacency graph allows a symbolic computation that can be used to predict memory footprints and enables the determination of near-optimal elimination orderings based on heuristics. The Hermitian eigenvalue problem on the other hand seems to evade such treatment at first glance due to its inherent iterative nature. In this paper we prove this assertion wrong by showing the equivalence of the Hermitian eigenvalue problem with a symbolic edge elimination procedure. A symbolic calculation based on the incidence graph of the matrix can be used in analogy to the symbolic phase of Gaussian elimination to develop heuristics which reduce memory footprint and computations. Yet, we also show that the question of an optimal elimination strategy remains NP-hard, in analogy to the linear systems case.

==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> stats_FEM_baseline.dat <==
linear quadratic
6774977 8579393423
6757848 8576155356
6751968 8549413570
6796379 8586712865
6726399 8546278335
6794674 8648904746
6762180 8535272268
6782632 8592522810
6789195 8570228351
6787871 8592793715
6705566 8504628940
6747662 8569226784
6719103 8502024599
6810260 8655174746
6780217 8581046609
6768089 8559213839
6788651 8606819947
6798274 8613980802
6797126 8624841602
6785893 8596000133


==> stats_FEM_heuristics.dat <==
linear quadratic
865732 719733426
2192754 2136075150
869238 655654594
945419 725135905


==> stats_N128_nnz08_baseline.dat <==
l1 q1 l2 q2 l3 q3 l4 q4 l5 q5 l6 q6 l7 q7 l8 q8 l9 q9 l10 q10 l11 q11 l12 q12 l13 q13 l14 q14 l15 q15 l16 q16 l17 q17 l18 q18 l19 q19 l20 q20 
49439 6009579 50595 6135517 49797 5955927 49491 6014027 49606 6024164 49847 6011053 50386 6049104 49015 5864105 49968 6069636 50664 6118428 50798 6203216 48370 5863706 49934 5931518 48694 5867266 50400 6101754 49500 5947242 50486 6039262 49187 5909987 50271 6023197 48978 5896174 
48596 5903452 49586 5946560 50109 6002395 49295 5965243 49561 5949119 50190 6029948 50694 6049942 49129 5954341 50060 6045144 49838 5996066 50093 6073821 49192 5857636 50751 6097597 50091 6074973 50047 6045421 50025 6111527 50458 6177236 49379 5998815 50160 6064554 48239 5739485 
49490 5999854 49728 5976360 49945 6072579 50399 6136049 50601 6082125 50244 5995052 50246 6125462 49759 6048469 50508 6151582 50496 6105378 49995 5967663 48896 5961362 49608 5953520 49228 5899180 50874 6216990 49926 5934080 51182 6191994 49175 5891735 50618 6112336 48830 5864916 
49763 6040141 50096 6069918 49281 5880731 49230 5916006 49621 6043895 50023 6018681 50097 6073725 49463 6081499 49791 6075701 50819 6116459 48931 5872611 49889 5995969 49973 6044873 49946 6045800 50625 6133377 49760 6117828 50801 6199193 50119 6070297 51363 6266671 48497 5831267 
50014 6016254 49029 5957933 49450 5942528 50315 6143191 49879 6053169 49445 5944085 51473 6253329 49419 5947669 49152 5952868 49408 5958884 49462 6092234 49321 5885567 50289 6092241 49171 5846683 50140 6096254 49220 5852172 51046 6191354 49002 5828432 49984 6048038 48437 5875195 
49089 5918723 49879 6049975 49151 5890007 49533 6004943 49189 5940611 50002 5946570 49960 6046464 49413 5930731 49586 5981314 50269 6121189 50242 6164396 49026 5954654 50457 6020359 49307 5905315 49938 5985076 49107 5916795 51743 6314457 49015 5984469 49366 5970476 48496 5860676 
49798 6078914 48943 5888403 49498 5989994 49339 5950379 49624 5980224 49272 5977068 50539 6100757 49172 5956772 48855 5890349 49879 6093411 49783 6024549 49523 5964161 50800 6116176 49096 5811404 50297 6086299 50481 6103925 51140 6168688 49440 6018012 49919 5954725 48679 5864565 
50452 6147878 49545 5852905 49495 5877249 49489 5873113 49644 6035402 49518 5978308 49909 6015827 49687 6024085 49453 5979349 50503 6123059 50455 6126569 48772 5878240 49866 6012726 48948 5944758 50934 6216448 48564 5738366 50719 6102755 49472 5994984 49380 5909314 49015 5932487 
49984 6036106 49845 6055253 50360 6040210 49247 6018131 49428 5989964 50110 6102936 50194 6056036 49242 5867820 48953 5916799 50982 6145284 49834 6110320 49315 5921289 49693 5927901 48684 5843106 50926 6204676 49842 5990000 50460 5981750 49971 6094451 50210 6154408 48829 6003823 
49303 5960307 50173 6101105 49378 5942048 49785 6052697 49129 5946645 50120 6104080 49602 5989550 50068 6020328 49857 6099633 50312 6028400 50381 6128099 49813 5991593 50669 6152557 49366 5983640 49889 6077637 49814 6056194 50885 6227271 49534 5977154 50974 6113156 49040 5910240 
50487 6135691 49696 6005296 50583 6113795 49596 6028460 50044 6052634 50286 6123578 49736 6023298 49475 6055299 49568 6031228 50171 6042269 49880 6087368 48639 5825667 49864 6016252 49072 5943034 50636 6113374 50170 5989208 51136 6133832 50417 6132471 49109 5909841 48274 5860956 
49162 5914590 49665 5982267 48630 5831316 49615 5944043 49279 6033783 49495 5915533 50407 6127331 49142 5911066 49297 5924937 50292 6063716 50314 6089114 48529 5859283 50152 6077092 48783 5809167 50356 6023102 50008 6098472 51084 6151968 49975 6045081 50401 6053733 49486 5999620 
49679 6086833 49847 6025291 49268 5992784 49625 6040567 48689 5885627 49115 5953985 49807 6050471 50361 6095887 49661 6009545 50794 6137518 49846 6003906 48223 5731813 50296 6107846 48866 5903884 49934 6011342 49712 5934934 50183 6033987 48851 5948499 49731 6009877 49902 6030008 
49587 5991691 49652 6010036 49246 5985340 49082 5955108 49296 6024490 50124 6084012 49843 5993265 49430 5966904 50830 6136186 50281 6075675 50378 6153940 49601 6045809 49276 5933858 49371 6001419 50610 6089474 49947 6047571 50122 6047802 48720 5903868 50375 6043769 48915 5826675 
49462 5995202 49992 5993432 50203 6061847 49536 6014216 49836 6034370 49653 5956663 50124 6039962 49020 5897628 49799 5945201 50549 6117171 49924 6034360 49055 5985601 50436 6044592 49039 5836123 49897 5949223 50644 6126910 49074 5874602 49617 6001507 50374 6111366 49874 6022868 
49572 6038666 50036 6018710 49396 5970242 49350 5930540 49882 6004836 50097 6041661 49708 5986302 49404 5976382 49894 6098968 50522 6122924 50721 6220277 49327 5949645 50343 6099179 49289 5997135 51216 6213296 50045 6013973 50613 5990319 48812 5936592 50430 6108550 49470 6000476 
49911 6017883 48678 5800986 49623 5896751 49790 6029616 49077 5916881 50538 6099622 49725 5956929 49195 5952289 49463 6028809 50374 6088658 48515 5928617 49100 5895970 49731 5953523 49342 6009452 50805 6213555 49834 5993302 50184 6046490 49569 6039549 49564 5993736 48816 5917364 
48824 5881804 49321 5970195 48870 5834428 49284 5917870 49605 5996035 49444 5926932 49638 6037428 49003 5877567 49945 6066275 50311 6021747 49792 6089644 48354 5802026 50197 6049897 49184 5902104 50508 6046978 49535 5983765 50620 6065114 48959 5936927 50485 6114731 48854 5883814 
49745 6008545 50093 6090527 48460 5778700 49234 5954282 49335 5976559 50739 6199365 50547 6149561 49014 5921284 50225 6069327 50189 6077751 50105 6168043 48794 5957312 49856 6047270 49371 5929699 50771 6138397 49232 5962450 49979 6008683 50081 6066849 49146 5931868 48471 5879555 
49069 5870895 49214 5947174 48947 5866287 49376 5954330 49932 6098638 50303 6048127 49816 6028794 49586 5966926 49642 5942588 49360 5838818 50520 6110190 48701 5894193 50163 6045621 49779 6039455 50395 6064139 49561 6052761 51072 6166646 49157 5898153 49892 6089076 49474 5940438 

==> stats_N128_nnz08_heuristics.dat <==
l1 q1 l2 q2 l3 q3 l4 q4 l5 q5 l6 q6 l7 q7 l8 q8 l9 q9 l10 q10 l11 q11 l12 q12 l13 q13 l14 q14 l15 q15 l16 q16 l17 q17 l18 q18 l19 q19 l20 q20 
36054 4222686 34967 3991921 35235 4059731 36052 4141164 33860 3864050 35547 4068669 38295 4513661 35850 4166940 36650 4238188 35554 4049080 36192 4137838 35809 4101393 34583 3948771 37553 4418057 37599 4436341 36185 4222847 36221 4187623 36315 4222409 35347 4004449 35976 4208114 
32695 3509739 34840 3843446 33279 3590819 33271 3608793 32907 3505159 34723 3792369 33946 3681522 33061 3528489 33227 3581843 33244 3507204 32799 3449189 34491 3739527 34157 3688309 32909 3528277 33918 3626446 35282 3855042 34759 3799989 32940 3530434 33587 3624049 32299 3456281 
31137 3267639 33439 3603789 29947 3070737 33164 3544638 30744 3063988 32958 3482698 32088 3388796 31314 3244278 32389 3446563 32521 3459579 31606 3209936 31070 3292414 32167 3274719 32692 3389334 31913 3282713 32353 3456823 31880 3307278 30460 3150444 31067 3246435 29515 3018003 
33592 3599570 33240 3443490 32145 3383395 33984 3628972 34255 3745799 31383 3194701 35932 3788502 32603 3382535 33460 3574786 33966 3636144 33508 3469756 30976 3088192 33926 3572082 31847 3245413 32628 3385716 34022 3679444 32662 3299622 32642 3357292 33731 3600197 32035 3301443 

==> stats_N128_nnz08_matrix.dat <==
edges
503
508
505
506
507
515
512
501
509
510
507
507
510
498
510
511
515
503
505
500


==> stats_N256_lattice_baseline.dat <==
linear quadratic
59654 14039312
57240 13201422
53447 12292835
58313 13633691
58059 13552317
58789 13764099
59517 13877653
59551 13816783
58073 13277597
56466 13213728
60001 13766703
59218 14094562
57595 13530447
61949 14611759
50922 11514090
59693 14117051
64503 15042425
56766 13167680
57958 13536374
55916 13027078


==> stats_N256_lattice_heuristics.dat <==
linear quadratic
18714 3110968
14592 1866240
13722 1918196
14858 2212506

